Without Pain -- Clustering Categorical Data Using a Bayesian Mixture of Finite Mixtures of Latent Class Analysis Models

We propose a Bayesian approach for model-based clustering of multivariate categorical data where variables are allowed to be associated within clusters and the number of clusters is unknown. The approach uses a two-layer mixture of finite mixtures model where the cluster distributions are approximated using latent class analysis models. A careful specification of priors with suitable hyperparameter values is crucial to identify the two-layer structure and obtain a parsimonious cluster solution. We outline the Bayesian estimation based on Markov chain Monte Carlo sampling with the telescoping sampler and describe how to obtain an identified clustering model by resolving the label switching issue. Empirical demonstrations in a simulation study using artificial data as well as a data set on low back pain indicate the good clustering performance of the proposed approach, provided hyperparameters are selected which induce sufficient shrinkage.

==> plots/lowbackpain.csv <==
Number;Criterion1;Criterion2;Criterion3;Criterion4;Criterion5;Criterion6;Criterion7;Criterion8;Criterion9;Criterion10;Criterion11;Criterion12;Criterion13;Criterion14;Criterion15;Criterion16;Criterion18;Criterion19;Criterion20;Criterion22;Criterion23;Criterion24;Criterion25;Criterion26;Criterion27;Criterion28;Criterion29;Criterion30;Criterion31;Criterion32;Criterion33;Criterion34;Criterion35;Criterion36;Criterion37;Criterion38;group
1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
2;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;2;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
3;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;2;1;2;2;1;2;1;1;1;2;2;1;1;1;2;1;1;2;2;1;1;Nociceptive
4;1;2;2;1;1;1;2;1;2;1;1;1;1;2;2;1;2;2;2;1;2;1;1;1;1;2;2;1;1;1;1;1;1;1;1;1;Peripheral Neuropathic
5;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;2;1;1;2;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;Nociceptive
6;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
7;1;1;1;2;1;2;1;1;1;2;2;1;1;2;1;2;1;2;1;1;2;2;2;2;1;1;1;2;1;1;2;1;1;1;1;2;Central Neuropathic
8;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;2;1;2;1;2;1;1;1;2;2;2;1;2;1;1;1;1;1;1;1;Nociceptive
9;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
10;2;2;2;1;2;1;2;1;2;1;2;2;1;1;1;2;2;2;2;2;1;1;1;2;2;2;2;1;2;1;1;1;1;1;2;1;Peripheral Neuropathic
11;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
12;1;2;1;1;2;1;1;2;1;1;2;1;1;2;2;1;1;2;2;1;2;2;2;1;1;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
13;2;2;2;1;2;1;1;1;2;1;2;2;1;2;2;2;1;2;2;1;1;1;1;1;2;2;2;1;2;2;1;1;2;1;2;1;Peripheral Neuropathic
14;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
15;2;2;2;1;2;1;2;1;2;1;2;2;1;2;2;1;2;2;1;2;1;1;1;1;2;2;2;1;2;1;1;1;1;1;2;1;Peripheral Neuropathic
16;1;2;2;1;2;1;1;1;2;1;2;2;1;2;1;2;1;1;2;2;1;2;1;1;2;2;2;1;1;1;1;1;1;1;1;1;Peripheral Neuropathic
17;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
18;2;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
19;1;2;2;1;2;1;2;2;2;1;2;2;1;2;2;1;2;2;2;2;1;1;1;1;2;2;2;1;2;1;1;1;1;2;2;1;Peripheral Neuropathic
20;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;2;2;1;Nociceptive
21;1;1;1;2;2;1;1;1;1;2;2;1;1;2;1;1;1;2;2;1;2;1;1;1;1;1;2;1;1;2;1;1;1;2;1;1;Central Neuropathic
22;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;2;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Peripheral Neuropathic
23;1;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;2;2;2;1;1;1;1;1;2;2;1;1;1;2;1;1;2;1;2;1;Nociceptive
24;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;1;1;1;1;1;2;1;1;1;1;1;1;1;2;1;1;Nociceptive
25;1;2;2;1;2;1;1;1;2;1;2;1;1;2;1;2;1;1;NA;1;2;1;1;1;1;2;2;1;1;1;1;1;1;2;1;1;Peripheral Neuropathic
26;1;2;2;1;1;2;1;1;2;1;2;2;1;2;2;2;2;2;2;1;2;1;1;1;2;2;2;1;2;1;1;2;1;2;2;1;Peripheral Neuropathic
27;1;1;1;2;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;2;1;1;1;2;1;1;1;2;1;1;1;2;1;1;Nociceptive
28;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;1;2;NA;1;1;1;1;1;1;2;2;1;1;2;1;1;2;2;2;1;Peripheral Neuropathic
29;1;2;1;1;2;2;1;2;1;1;2;1;1;1;1;1;2;2;2;1;2;1;2;2;1;1;1;1;1;2;1;1;1;2;1;2;Nociceptive
30;1;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;2;2;1;2;1;2;1;1;1;1;1;1;2;1;1;2;2;1;2;Nociceptive
31;1;1;2;2;1;2;2;1;2;1;1;1;1;1;2;2;2;2;2;1;1;2;2;1;1;2;2;1;2;2;1;1;1;1;1;2;Peripheral Neuropathic
32;1;2;2;1;2;1;2;1;2;1;2;2;1;1;2;1;2;2;2;1;2;1;1;1;1;2;2;1;2;1;1;1;1;1;2;1;Peripheral Neuropathic
33;1;2;2;1;2;1;1;2;2;1;2;2;1;2;1;1;2;2;2;2;1;1;1;1;1;2;2;1;1;1;1;1;1;1;2;1;Nociceptive
34;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;1;1;2;2;1;1;1;1;1;2;2;1;1;1;1;1;2;2;2;1;Peripheral Neuropathic
35;1;1;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
36;1;2;2;1;2;1;1;1;2;1;2;2;1;2;2;1;2;2;2;1;1;2;1;1;1;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
37;1;2;2;1;2;1;2;1;2;1;2;2;1;1;1;1;1;1;1;1;2;1;1;1;1;2;2;1;1;2;1;1;1;1;1;1;Peripheral Neuropathic
38;2;2;2;1;2;1;2;2;1;1;2;2;1;2;1;2;2;2;2;1;1;1;1;1;2;2;2;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
39;1;2;2;1;2;1;2;1;2;1;2;2;1;2;1;1;2;2;1;1;1;1;1;2;1;2;2;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
40;1;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;2;2;1;2;1;2;1;1;2;1;1;1;2;1;1;1;1;2;2;Nociceptive
41;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;2;1;1;2;1;1;2;2;1;1;Nociceptive
42;1;2;1;1;2;1;1;2;1;1;2;1;1;2;2;1;2;1;2;2;1;1;1;1;1;2;1;1;1;1;1;1;1;1;2;1;Nociceptive
43;1;2;2;1;2;1;2;1;2;1;2;2;1;2;2;1;2;1;NA;1;2;2;2;1;1;2;1;1;2;2;1;1;1;1;1;2;Peripheral Neuropathic
44;1;2;1;1;2;1;2;1;2;1;2;2;1;2;2;1;2;2;2;1;2;1;1;1;2;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
45;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
46;1;2;2;1;2;1;2;1;2;1;2;2;1;1;1;1;2;2;2;1;1;1;1;1;1;2;2;1;2;1;1;1;1;1;1;1;Peripheral Neuropathic
47;1;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;2;2;1;2;1;1;1;1;2;2;1;2;2;1;1;1;1;1;1;Nociceptive
48;1;2;2;1;2;1;2;2;2;1;2;2;1;2;2;1;2;2;2;1;2;1;1;1;1;2;2;1;2;1;1;1;1;1;1;1;Peripheral Neuropathic
49;1;2;2;1;2;1;2;2;2;1;2;2;1;1;2;1;2;2;2;1;1;1;1;1;1;2;1;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
50;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;2;2;2;1;2;1;1;1;1;2;2;1;1;1;1;1;1;2;1;1;Peripheral Neuropathic
51;1;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;1;2;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
52;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;1;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
53;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;1;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
54;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
55;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
56;2;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;NA;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
57;2;2;2;1;2;1;1;2;2;1;2;2;1;1;1;1;2;2;1;2;1;1;1;1;1;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
58;1;2;2;1;2;2;2;2;2;1;2;2;1;2;2;1;2;2;2;2;1;1;1;2;2;2;2;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
59;2;2;2;1;2;1;2;2;2;1;2;2;1;2;2;1;1;2;1;2;1;1;1;1;1;2;2;1;1;2;1;1;1;1;2;1;Peripheral Neuropathic
60;1;1;1;1;2;1;2;2;2;1;2;1;1;2;1;1;1;2;2;1;2;1;2;2;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
61;1;2;1;1;2;1;2;2;1;1;2;1;1;2;1;1;2;2;2;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;1;2;Nociceptive
62;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;2;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
63;2;2;2;1;2;1;1;2;2;1;2;1;1;1;1;1;2;2;1;2;1;1;1;1;1;2;1;1;2;1;1;1;1;1;1;1;Nociceptive
64;1;2;2;1;2;2;2;2;2;1;2;2;1;1;1;1;2;2;1;1;2;1;1;2;1;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
65;1;2;2;1;2;2;2;2;2;1;2;2;1;1;1;2;1;2;1;1;2;1;1;2;2;2;2;1;1;1;1;1;1;1;2;1;Peripheral Neuropathic
66;1;1;1;1;1;1;1;1;1;2;1;1;2;1;1;1;1;2;1;1;2;1;2;1;1;1;1;1;1;1;1;1;1;1;1;2;Central Neuropathic
67;1;2;1;1;2;1;1;2;2;1;2;1;1;1;1;1;1;2;2;1;2;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;Nociceptive
68;1;2;1;1;2;1;1;2;2;1;2;1;1;1;1;1;1;2;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
69;2;2;2;1;2;2;2;2;2;1;2;2;1;1;1;1;2;2;2;2;1;1;1;1;2;2;2;1;2;1;1;1;1;1;2;1;Peripheral Neuropathic
70;1;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;2;1;2;1;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
71;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
72;1;2;1;1;2;1;2;2;1;1;2;1;1;2;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
73;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
74;2;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;1;2;1;1;2;2;1;1;2;1;1;1;Nociceptive
75;2;2;2;1;2;1;2;2;2;1;2;2;1;2;1;1;2;2;2;2;1;1;1;1;2;2;2;1;2;1;1;1;1;1;2;1;Peripheral Neuropathic
76;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
77;1;1;1;1;2;1;2;1;1;2;1;1;2;1;2;2;1;2;2;1;2;2;1;2;1;1;1;2;1;1;2;1;2;1;1;1;Central Neuropathic
78;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
79;1;1;1;2;1;2;1;1;1;2;1;1;2;NA;1;2;2;2;2;1;2;1;2;2;2;1;1;2;1;1;NA;1;1;1;1;2;Central Neuropathic
80;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;1;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
81;1;2;1;1;2;1;1;2;2;1;2;1;1;1;1;1;1;1;2;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
82;1;2;2;1;2;1;2;2;2;1;2;2;1;1;2;1;2;2;2;2;1;1;1;2;2;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
83;1;1;1;2;2;1;1;2;2;1;2;1;1;1;1;1;1;1;1;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;2;Central Neuropathic
84;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;1;1;2;1;1;1;1;2;1;1;1;1;1;1;1;1;1;2;Nociceptive
85;1;2;1;1;2;1;1;1;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
86;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
87;1;2;2;1;2;1;1;2;2;1;2;2;1;1;1;1;2;1;2;2;1;1;1;1;1;2;2;1;2;2;1;1;1;2;2;1;Peripheral Neuropathic
88;1;2;2;1;2;1;1;2;2;1;2;2;1;1;1;1;1;1;NA;2;1;1;1;1;1;2;2;1;1;2;1;1;1;1;2;1;Nociceptive
89;1;2;2;1;2;1;1;2;2;1;2;2;1;1;2;1;2;2;2;1;1;1;2;2;1;2;1;1;1;2;1;1;2;2;2;1;Nociceptive
90;1;2;2;1;2;1;2;1;2;1;2;2;1;1;2;1;2;2;1;2;1;1;1;1;2;2;2;1;2;1;1;1;1;1;2;1;Peripheral Neuropathic
91;1;2;2;1;2;1;2;2;2;1;2;2;1;2;2;2;2;2;1;2;1;1;1;2;2;2;2;1;2;2;1;1;2;2;2;1;Peripheral Neuropathic
92;1;1;1;1;2;1;1;1;1;2;2;1;1;1;1;1;1;2;NA;1;2;2;1;1;1;1;1;2;1;1;2;1;1;2;1;2;Nociceptive
93;1;2;2;1;2;1;2;2;2;1;2;2;1;2;2;1;2;2;2;2;1;1;1;2;2;2;2;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
94;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;2;2;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
95;1;2;2;1;2;1;2;2;2;1;2;2;1;2;2;1;1;2;1;2;1;2;1;2;2;2;2;1;1;2;1;1;1;1;2;1;Peripheral Neuropathic
96;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
97;1;1;1;2;2;1;2;2;1;1;1;1;2;1;1;1;1;2;2;1;2;2;2;2;2;1;1;2;1;1;2;2;2;2;NA;2;Central Neuropathic
98;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
99;1;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
100;1;2;2;1;2;1;2;1;2;1;2;2;1;2;2;1;2;2;2;2;1;2;1;2;2;2;2;1;2;2;1;1;2;1;1;1;Peripheral Neuropathic
101;1;1;1;2;2;1;1;2;1;1;1;1;2;1;1;1;1;1;2;1;2;1;2;2;1;1;1;2;1;1;2;1;1;1;1;2;Central Neuropathic
102;1;2;2;1;2;1;2;1;2;1;2;2;1;2;2;1;2;1;2;2;1;1;1;1;2;2;2;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
103;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
104;1;2;2;1;2;1;2;2;2;1;2;1;1;1;2;1;2;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
105;1;2;2;1;2;1;1;2;1;1;1;1;2;1;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
106;1;2;2;1;1;2;2;1;2;1;2;2;1;2;2;2;2;2;NA;2;1;1;1;2;2;2;2;1;2;2;1;1;2;1;2;1;Peripheral Neuropathic
107;1;2;2;1;2;1;1;1;2;1;2;2;1;1;2;1;1;2;2;2;1;1;1;1;2;2;2;1;1;2;1;1;2;1;2;1;Peripheral Neuropathic
108;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;NA;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
109;1;2;2;1;2;1;1;1;2;1;2;2;1;1;2;1;1;2;2;2;1;1;1;1;1;2;2;1;1;2;1;1;1;1;1;1;Peripheral Neuropathic
110;1;2;2;1;2;1;2;2;2;1;2;2;1;2;1;1;1;2;NA;1;1;1;2;1;1;2;2;1;1;2;1;1;2;1;2;1;Peripheral Neuropathic
111;1;1;1;2;2;1;1;1;1;2;1;1;2;1;1;1;1;2;1;1;2;1;2;2;1;1;1;2;1;2;1;1;2;1;1;2;Central Neuropathic
112;1;2;2;1;2;1;2;1;2;1;2;2;1;2;2;1;2;2;2;2;1;1;2;2;1;1;2;1;1;2;1;1;1;2;2;2;Peripheral Neuropathic
113;1;2;1;1;2;1;1;2;2;1;2;1;1;1;2;1;2;2;1;2;1;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
114;1;2;2;1;2;1;2;1;2;1;2;2;1;1;2;1;2;2;2;2;1;1;1;1;1;2;2;1;2;2;1;1;2;1;2;1;Peripheral Neuropathic
115;1;2;2;1;2;1;2;1;2;1;2;2;1;1;2;1;2;1;1;2;1;1;1;1;2;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
116;1;2;2;1;2;1;2;2;2;1;2;2;1;1;2;1;2;2;1;1;1;1;1;1;1;2;1;1;1;2;1;1;1;2;1;1;Peripheral Neuropathic
117;1;2;2;1;2;1;1;1;2;1;2;2;1;1;2;2;2;2;2;1;1;1;1;2;2;2;2;1;1;2;1;1;1;2;2;1;Peripheral Neuropathic
118;1;2;2;1;2;1;2;2;2;1;2;2;1;2;2;1;2;2;2;2;1;1;1;2;2;2;2;1;2;2;1;1;2;1;1;1;Peripheral Neuropathic
119;2;2;2;1;2;1;2;2;2;1;2;2;1;2;2;2;2;2;2;2;1;1;1;2;2;2;2;1;2;2;1;1;2;2;2;1;Peripheral Neuropathic
120;1;2;2;1;2;1;1;2;2;1;2;1;1;1;1;1;1;2;2;1;1;1;1;1;2;2;1;1;2;2;1;1;1;1;1;1;Nociceptive
121;1;2;1;1;2;1;1;1;1;2;2;1;1;1;1;1;1;1;2;1;2;1;1;1;1;2;2;1;2;2;1;1;2;2;1;1;Nociceptive
122;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;1;1;NA;2;1;1;1;1;1;2;2;1;2;1;1;1;1;1;1;1;Peripheral Neuropathic
123;1;2;2;1;2;1;1;2;2;1;2;2;1;2;1;1;2;2;2;2;1;1;1;1;2;2;2;1;2;2;1;1;2;2;2;1;Peripheral Neuropathic
124;1;2;2;1;2;1;2;2;2;1;2;2;1;2;2;1;2;2;2;2;1;1;1;1;1;2;2;1;2;2;1;1;2;2;2;1;Peripheral Neuropathic
125;1;2;2;1;2;1;2;2;2;1;2;2;1;1;2;1;2;2;2;2;1;1;1;1;1;2;1;1;2;2;1;1;1;1;1;1;Nociceptive
126;1;1;1;2;2;1;1;2;2;1;2;1;1;1;2;1;2;1;2;2;1;1;2;1;1;2;1;1;1;2;1;1;2;2;1;1;Nociceptive
127;1;2;2;1;2;1;2;2;2;1;2;1;1;1;2;1;1;2;2;1;2;2;2;1;1;1;1;1;1;2;1;1;2;2;1;2;Nociceptive
128;2;2;2;1;2;1;2;2;2;1;2;2;1;2;2;1;2;2;2;2;1;1;1;2;2;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
129;1;2;1;1;2;1;1;2;2;1;2;1;1;1;2;1;2;2;2;1;2;1;2;2;1;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
130;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;NA;2;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
131;1;2;2;1;2;1;1;2;1;1;2;2;1;1;1;1;1;2;1;2;1;1;1;2;1;2;2;1;1;2;1;1;2;1;1;1;Nociceptive
132;1;2;2;1;1;2;2;2;2;1;2;2;1;2;2;2;2;2;2;2;1;1;1;2;2;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
133;1;2;2;2;2;1;1;2;2;1;2;2;1;2;1;1;2;2;NA;2;1;1;2;2;1;2;2;1;1;2;1;1;1;1;2;2;Nociceptive
134;1;2;2;1;1;2;2;1;1;1;1;1;2;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;1;1;2;2;2;1;1;2;Central Neuropathic
135;1;1;1;2;1;2;1;2;1;1;1;1;2;2;1;1;2;2;1;1;2;2;2;2;2;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
136;1;1;1;2;1;2;1;2;1;1;1;1;2;2;1;2;1;1;1;1;2;2;2;2;1;1;1;2;1;2;1;1;1;1;1;2;Central Neuropathic
137;1;1;1;2;1;2;1;1;1;1;1;1;2;1;1;1;1;1;2;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Central Neuropathic
138;1;1;1;2;1;2;2;1;1;2;1;1;2;2;2;1;1;1;2;1;2;2;2;2;2;1;1;2;1;2;1;1;2;1;1;2;Central Neuropathic
139;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;1;1;1;1;1;2;1;1;2;1;1;1;1;2;Central Neuropathic
140;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;1;1;1;2;1;1;2;1;1;2;1;2;Central Neuropathic
141;1;1;1;2;1;2;1;2;1;1;1;1;2;1;1;2;1;2;1;1;2;2;1;1;1;1;1;2;1;1;2;1;1;1;1;1;Central Neuropathic
142;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;1;1;1;2;1;1;2;1;1;2;1;2;Central Neuropathic
143;1;1;1;2;1;2;2;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;2;2;1;1;2;Central Neuropathic
144;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;1;1;1;2;1;1;2;1;1;1;1;2;Central Neuropathic
145;1;1;1;2;1;2;2;1;1;2;1;1;2;1;1;2;2;2;2;1;2;2;2;2;2;1;1;2;1;1;2;2;2;2;1;2;Central Neuropathic
146;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;NA;1;2;2;2;2;2;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
147;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;1;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
148;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;1;1;2;1;1;2;2;2;2;1;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
149;1;1;1;1;1;2;2;1;1;2;1;1;2;2;2;2;1;2;2;1;2;2;1;1;2;1;1;2;1;1;2;2;2;2;2;2;Central Neuropathic
150;1;1;1;2;1;2;2;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
151;1;1;1;2;1;2;2;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;2;1;2;2;1;1;2;2;2;2;1;2;Central Neuropathic
152;1;2;2;1;1;2;2;1;2;1;2;2;1;1;2;2;2;2;2;1;2;2;2;1;2;2;2;1;1;2;1;1;2;1;2;2;Peripheral Neuropathic
153;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;2;1;2;2;2;1;2;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
154;1;1;1;2;1;2;2;1;1;2;1;1;2;2;2;2;2;2;2;1;2;2;2;2;2;1;2;2;2;1;2;2;2;1;2;2;Central Neuropathic
155;1;1;1;2;1;2;2;1;1;2;1;1;2;2;1;2;2;2;1;1;2;2;2;2;2;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
156;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;2;2;1;2;2;Central Neuropathic
157;1;1;1;2;1;2;2;1;1;2;1;1;2;1;2;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;2;1;1;2;2;Central Neuropathic
158;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;2;2;1;2;2;Central Neuropathic
159;1;1;1;2;1;2;1;1;1;2;1;1;2;2;1;2;1;2;1;1;2;2;1;2;1;1;1;2;1;1;2;1;1;1;1;2;Central Neuropathic
160;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
161;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;1;1;1;2;1;1;2;2;2;1;2;2;Central Neuropathic
162;1;1;1;2;1;2;2;1;1;2;1;1;2;1;2;2;1;2;2;1;2;2;2;2;2;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
163;1;1;1;2;1;2;2;1;1;2;1;1;2;2;2;2;1;2;1;1;2;2;2;2;2;1;2;2;1;1;2;2;2;1;2;2;Central Neuropathic
164;1;1;1;2;2;1;1;2;1;1;1;1;2;1;1;2;1;2;1;1;2;2;2;2;1;1;1;2;1;2;1;1;1;1;1;2;Central Neuropathic
165;1;1;1;2;1;2;2;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
166;1;1;1;2;1;2;2;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
167;1;1;1;2;1;2;2;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;2;2;1;1;2;Central Neuropathic
168;1;1;1;2;1;2;2;1;1;2;1;1;2;2;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;2;2;1;1;2;Central Neuropathic
169;1;1;1;2;1;2;1;1;1;2;1;1;2;2;1;2;1;2;2;1;2;2;2;2;2;1;1;2;1;1;2;1;1;1;1;2;Central Neuropathic
170;1;1;1;2;1;2;2;1;1;2;1;1;2;2;2;2;2;2;1;1;2;2;2;2;2;1;2;2;2;1;2;2;2;1;2;2;Central Neuropathic
171;1;1;1;2;1;2;2;1;1;2;1;1;2;2;2;2;2;2;1;1;2;2;2;2;2;1;1;2;1;1;2;1;2;1;2;2;Central Neuropathic
172;1;1;1;2;1;2;1;1;1;2;1;1;2;2;1;2;1;2;1;1;2;2;2;2;2;1;2;2;1;1;2;1;2;1;1;2;Central Neuropathic
173;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;1;2;1;1;2;Central Neuropathic
174;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;1;1;1;1;2;1;1;2;1;1;1;1;2;Central Neuropathic
175;1;1;2;2;1;2;2;1;1;2;1;1;2;1;2;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;1;1;1;1;2;Central Neuropathic
176;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;1;2;2;1;1;1;2;1;1;2;2;1;1;Nociceptive
177;1;1;1;2;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;2;2;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
178;1;1;1;2;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
179;1;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;2;2;2;1;1;1;2;1;1;1;1;2;1;Nociceptive
180;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;2;1;2;1;2;1;1;1;1;2;2;1;2;2;1;1;2;1;2;1;Nociceptive
181;1;2;1;1;2;1;1;2;1;1;2;2;1;1;1;1;1;1;2;1;2;1;1;1;1;2;2;1;1;2;1;2;2;2;2;1;Nociceptive
182;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;2;2;1;1;1;2;1;1;2;1;1;2;Nociceptive
183;1;2;2;1;2;1;1;2;2;1;2;2;1;1;1;1;1;2;2;1;2;2;1;1;1;2;2;1;2;2;1;1;2;1;2;1;Peripheral Neuropathic
184;1;1;2;2;1;2;2;2;2;1;1;1;2;1;2;2;1;2;2;1;2;2;2;2;2;1;1;2;2;2;2;1;1;1;1;2;Central Neuropathic
185;1;1;1;2;1;2;2;1;1;2;1;1;2;1;2;1;1;2;2;1;2;2;2;2;1;1;1;1;1;2;1;1;2;1;1;2;Central Neuropathic
186;1;1;1;2;1;2;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;2;2;1;1;2;1;1;1;2;1;1;1;1;1;1;Central Neuropathic
187;1;1;1;2;1;2;1;1;1;2;1;1;2;1;1;1;1;2;2;1;2;2;2;1;1;1;1;1;1;2;2;1;2;1;1;2;Central Neuropathic
188;1;1;1;1;1;2;2;2;1;1;2;1;1;1;2;1;1;2;1;1;2;2;2;1;1;1;1;1;1;2;1;1;1;1;1;2;Central Neuropathic
189;1;1;1;2;2;2;2;1;2;2;1;2;2;2;1;1;2;2;2;1;2;2;2;1;1;2;2;1;1;2;2;2;2;2;2;2;Central Neuropathic
190;1;1;2;2;1;2;2;2;2;1;1;1;2;2;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;2;2;2;2;1;1;2;Central Neuropathic
191;1;1;2;1;2;2;1;2;2;1;1;1;2;2;1;2;2;2;1;1;2;2;2;2;2;1;2;2;1;2;1;1;1;1;1;2;Central Neuropathic
192;1;1;2;2;1;2;2;2;1;1;1;1;2;2;2;2;1;2;1;1;2;2;2;2;2;1;1;2;1;2;1;1;1;2;1;2;Central Neuropathic
193;1;1;1;2;2;1;1;2;1;1;2;1;1;1;1;1;1;2;1;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
194;1;2;2;1;2;1;1;2;2;1;2;2;1;1;1;1;1;2;2;2;1;1;1;1;1;2;2;1;1;1;1;1;1;1;1;1;Peripheral Neuropathic
195;1;2;2;1;2;1;1;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
196;1;2;2;1;2;1;1;2;2;1;2;2;1;1;1;1;1;1;1;2;1;1;1;1;2;2;2;1;2;1;1;1;2;2;1;2;Peripheral Neuropathic
197;1;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;2;1;2;2;1;1;1;2;2;1;1;2;1;1;2;1;1;2;Nociceptive
198;1;2;2;1;2;1;2;2;2;1;2;2;1;2;2;1;2;2;2;1;1;1;1;2;2;2;2;1;2;2;1;1;2;2;1;1;Peripheral Neuropathic
199;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
200;1;2;2;1;2;1;2;1;2;1;2;2;1;1;1;1;2;2;2;2;2;1;1;1;2;2;2;1;2;2;1;1;1;2;2;1;Peripheral Neuropathic
201;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
202;1;2;2;1;1;2;2;1;2;1;2;2;1;2;1;2;2;1;2;1;2;1;1;2;1;2;2;1;2;1;1;1;1;1;2;2;Peripheral Neuropathic
203;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;Nociceptive
204;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
205;2;2;1;1;2;1;1;1;1;1;1;1;1;1;1;1;2;1;2;1;1;1;1;1;1;1;2;2;1;2;1;1;1;1;1;1;Nociceptive
206;2;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;1;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
207;2;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;2;1;1;2;1;1;1;1;1;2;1;1;2;2;1;1;2;2;1;1;Nociceptive
208;1;2;1;1;2;1;1;2;1;1;2;1;1;1;2;2;1;2;2;1;2;1;1;2;1;2;1;1;1;1;1;1;1;2;1;1;Nociceptive
209;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
210;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;NA;1;1;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
211;1;1;1;2;1;2;2;2;1;1;1;1;2;2;1;2;1;2;1;1;2;1;1;2;2;1;1;2;1;1;2;2;2;2;1;2;Central Neuropathic
212;1;2;1;1;1;2;2;2;1;1;2;1;1;2;1;1;1;1;2;1;2;1;2;1;2;2;2;1;1;2;1;1;1;1;1;2;Nociceptive
213;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
214;1;1;1;1;2;1;1;2;1;2;1;1;2;1;1;1;1;2;2;1;2;2;2;2;1;1;1;1;1;2;2;1;1;1;1;1;Central Neuropathic
215;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
216;2;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;2;2;2;2;1;1;1;1;1;2;1;1;2;2;1;1;1;1;1;1;Nociceptive
217;2;2;2;1;2;1;2;2;2;1;2;2;1;2;2;1;2;1;2;2;1;1;1;2;2;2;2;1;2;2;1;1;2;2;2;1;Peripheral Neuropathic
218;2;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
219;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
220;1;1;1;2;1;2;1;1;1;2;1;1;2;2;2;1;2;2;2;1;2;1;2;1;1;1;1;2;2;1;1;1;1;2;2;1;Central Neuropathic
221;1;2;1;1;2;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;1;2;1;1;1;2;1;1;1;2;1;1;1;2;1;1;Nociceptive
222;2;2;2;1;2;1;1;2;2;1;2;2;1;2;2;1;2;1;2;2;1;1;1;2;2;2;2;1;2;2;1;2;2;2;1;1;Peripheral Neuropathic
223;1;2;2;1;2;1;2;1;2;1;2;2;1;1;2;1;1;1;2;1;2;1;1;1;1;2;2;1;2;2;1;1;2;2;2;1;Peripheral Neuropathic
224;1;1;2;1;2;1;1;1;2;1;1;1;1;1;2;1;2;1;2;2;1;1;1;1;1;2;1;1;2;2;1;1;2;2;2;1;Peripheral Neuropathic
225;1;2;2;1;2;1;1;2;2;1;2;2;1;1;1;1;2;2;1;1;2;2;1;2;1;2;2;1;1;2;1;1;1;1;2;1;Peripheral Neuropathic
226;1;1;1;1;2;1;2;2;1;1;1;1;1;2;1;1;1;1;1;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
227;2;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;2;2;1;1;2;1;1;2;1;1;1;2;1;1;2;1;1;2;Nociceptive
228;1;2;2;1;2;1;1;1;2;1;2;2;1;2;1;1;2;1;1;1;2;2;1;2;1;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
229;2;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;1;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
230;1;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;2;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
231;1;2;2;1;2;1;2;2;1;1;2;1;1;2;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
232;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;2;1;2;1;1;2;2;2;2;2;2;1;2;2;1;1;2;1;2;2;Peripheral Neuropathic
233;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;1;1;2;1;1;1;1;1;1;2;2;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
234;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;2;1;2;1;1;1;2;1;1;2;2;1;1;Nociceptive
235;2;1;1;2;1;2;2;2;1;1;1;1;2;2;2;1;2;2;2;1;1;1;2;2;1;1;2;1;1;1;2;1;2;2;1;2;Central Neuropathic
236;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
237;1;1;2;2;1;2;2;2;1;1;1;1;2;2;2;1;2;2;2;1;2;2;2;2;2;1;NA;2;2;1;2;2;2;2;1;2;Central Neuropathic
238;1;1;2;2;1;2;2;2;2;1;2;1;1;1;2;1;2;1;1;1;2;2;2;2;1;1;2;2;2;2;1;1;2;2;2;1;Central Neuropathic
239;1;1;2;2;1;2;2;1;1;2;1;1;2;2;2;2;2;2;2;1;2;2;2;2;2;1;1;2;2;1;2;1;2;2;1;2;Central Neuropathic
240;1;1;1;2;1;2;1;1;1;2;1;1;2;2;2;2;2;1;1;1;2;2;2;2;2;1;1;2;1;1;2;1;1;1;1;2;Central Neuropathic
241;1;1;2;1;2;1;1;1;2;1;2;2;1;1;2;1;2;1;1;1;2;2;1;1;1;1;2;1;2;2;1;1;2;2;2;1;Peripheral Neuropathic
242;1;2;2;1;2;1;2;1;2;1;1;1;1;1;2;1;1;2;1;1;2;1;1;1;1;1;2;1;2;1;1;1;1;1;1;1;Peripheral Neuropathic
243;1;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;1;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
244;1;1;2;2;2;2;2;2;2;1;1;2;1;1;1;1;1;1;1;1;2;2;2;2;1;1;2;2;1;1;2;1;2;1;2;1;Central Neuropathic
245;2;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;1;1;1;1;2;1;1;1;1;1;1;Nociceptive
246;1;1;1;2;1;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;2;2;1;1;1;1;2;1;1;1;2;2;2;2;1;1;Peripheral Neuropathic
247;1;1;1;2;1;2;1;2;1;1;1;1;2;1;1;1;1;2;1;1;2;2;2;1;1;2;1;1;1;2;1;1;1;1;1;2;Central Neuropathic
248;1;1;1;2;2;1;1;1;2;1;2;1;1;1;1;1;1;1;2;1;2;2;2;2;1;2;2;1;1;2;1;1;1;2;1;2;Central Neuropathic
249;1;2;1;1;1;2;2;2;1;1;2;1;1;2;1;1;1;1;2;1;2;2;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
250;1;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;2;1;1;1;2;2;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
251;2;2;1;1;2;1;2;2;1;1;2;1;1;2;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
252;2;2;2;1;2;1;2;2;1;1;2;2;1;1;1;1;1;1;2;2;1;1;1;1;1;2;2;1;1;1;1;1;1;1;1;1;Nociceptive
253;2;2;1;1;2;1;2;2;1;1;2;1;1;2;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
254;1;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
255;1;2;2;1;2;1;2;2;2;1;2;2;1;1;1;1;2;1;2;1;2;2;1;1;1;2;1;1;2;2;1;1;1;1;1;1;Nociceptive
256;2;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;2;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
257;1;1;2;2;1;2;2;2;1;2;2;2;1;2;1;1;2;2;2;1;2;2;1;1;1;2;2;1;2;1;1;1;1;1;1;1;Peripheral Neuropathic
258;1;1;1;2;2;1;2;2;1;2;1;1;2;2;1;2;1;1;2;1;2;1;2;2;1;1;2;2;1;1;2;2;1;1;1;2;Central Neuropathic
259;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
260;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
261;1;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
262;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
263;2;2;2;1;2;1;2;2;2;1;2;2;1;2;1;1;2;1;2;2;1;1;1;1;2;2;2;1;1;2;1;1;1;1;1;1;Nociceptive
264;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;2;2;1;1;Nociceptive
265;1;2;1;1;1;2;1;2;1;1;2;1;1;1;1;1;1;2;1;1;2;1;2;1;1;2;1;1;1;2;1;1;2;1;1;2;Nociceptive
266;1;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;2;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
267;1;2;2;1;2;1;2;1;2;1;2;2;1;1;2;1;2;1;1;1;2;1;1;1;1;2;2;1;2;1;1;1;1;1;1;1;Peripheral Neuropathic
268;2;1;1;2;2;1;1;2;1;1;1;1;2;1;1;1;1;2;2;1;1;1;2;2;2;1;1;2;1;1;2;1;2;2;1;2;Central Neuropathic
269;2;1;1;2;2;1;2;1;1;2;1;1;2;2;1;1;1;2;2;1;1;1;2;2;2;1;2;2;1;1;2;1;1;2;1;2;Central Neuropathic
270;2;2;2;1;2;1;2;2;2;1;2;2;1;1;1;1;2;2;2;1;1;1;1;2;2;2;2;1;2;2;1;2;2;2;2;1;Peripheral Neuropathic
271;1;2;1;1;2;1;2;2;1;1;2;1;1;1;2;1;1;1;1;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
272;1;1;2;2;2;1;2;2;2;1;1;2;2;1;2;2;2;2;1;1;2;2;1;2;2;1;2;2;1;2;1;1;1;2;2;2;Central Neuropathic
273;1;1;1;2;2;1;2;2;1;1;1;1;2;2;1;2;1;1;2;1;2;1;2;2;1;1;1;2;1;2;1;1;1;1;1;1;Central Neuropathic
274;1;2;2;1;2;1;1;2;2;1;2;2;1;1;2;1;2;1;2;1;1;1;1;1;1;2;2;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
275;1;2;2;1;2;1;2;2;2;1;2;2;1;1;2;1;2;2;2;1;2;2;1;2;1;2;2;1;2;2;1;1;1;2;1;1;Peripheral Neuropathic
276;1;1;1;2;1;2;2;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;1;1;1;2;1;1;2;2;2;2;1;2;Central Neuropathic
277;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;NA;2;1;1;1;1;1;1;1;1;1;2;1;1;1;1;1;1;Nociceptive
278;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;2;1;1;2;1;1;1;1;1;1;Nociceptive
279;1;2;2;1;1;2;2;1;2;1;1;2;1;1;2;1;2;2;1;1;2;2;1;1;2;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
280;1;1;1;2;2;1;1;1;1;2;1;1;2;2;2;1;2;2;1;1;2;2;2;2;1;1;2;2;1;1;2;1;1;1;1;2;Central Neuropathic
281;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;1;1;2;2;1;1;1;2;2;1;1;2;1;1;2;1;1;1;Nociceptive
282;2;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
283;1;2;1;1;2;1;2;1;1;1;2;1;1;1;1;1;1;1;1;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
284;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
285;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;1;2;2;1;2;2;1;1;1;1;1;1;1;1;1;1;1;1;1;1;Nociceptive
286;2;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
287;1;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;2;1;1;2;2;1;1;Nociceptive
288;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;2;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
289;1;1;1;2;1;2;2;1;1;2;1;1;2;2;2;1;1;2;1;1;2;2;2;1;1;1;1;2;1;2;1;1;1;1;1;2;Central Neuropathic
290;1;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;2;2;1;2;2;2;1;2;1;1;1;1;2;1;2;1;1;1;Nociceptive
291;2;2;2;1;2;1;1;2;1;1;2;2;1;1;1;1;2;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
292;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;2;1;1;2;1;1;1;2;1;1;Nociceptive
293;1;1;1;2;1;1;2;1;1;2;1;1;2;1;2;1;1;2;1;1;2;2;1;1;1;2;1;1;1;1;2;1;2;1;1;1;Central Neuropathic
294;2;2;1;1;2;1;1;2;1;1;2;1;1;1;2;1;1;1;NA;2;1;1;1;1;1;1;1;1;1;2;1;1;1;1;1;1;Nociceptive
295;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
296;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
297;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;2;2;1;1;Nociceptive
298;1;2;1;1;1;2;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
299;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
300;1;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;1;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
301;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;Nociceptive
302;1;2;1;1;1;2;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
303;2;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;1;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
304;1;2;1;1;2;1;2;2;1;1;2;1;1;2;1;1;1;1;1;2;1;1;1;1;1;2;1;1;1;1;2;1;2;2;1;1;Nociceptive
305;2;2;2;1;2;1;1;2;2;1;2;1;1;1;1;1;2;1;2;2;1;1;1;1;2;2;1;1;1;1;2;1;1;2;1;1;Nociceptive
306;1;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;NA;1;1;1;1;1;1;2;2;1;1;2;1;1;1;1;1;1;Nociceptive
307;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
308;1;2;1;1;2;1;2;2;1;1;2;1;1;2;1;1;1;2;1;2;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
309;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;NA;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
310;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;NA;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
311;1;2;1;1;2;1;2;1;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
312;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
313;2;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
314;1;2;1;1;2;1;2;2;1;1;2;2;1;1;2;1;2;1;1;1;1;1;1;1;2;2;1;1;2;2;1;1;1;1;1;1;Nociceptive
315;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
316;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;2;1;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
317;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
318;1;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
319;1;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;2;2;2;1;2;2;1;1;1;2;2;1;1;2;1;1;1;1;1;1;Nociceptive
320;1;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;2;1;2;1;2;2;1;1;1;2;1;1;2;2;1;1;1;1;2;1;Nociceptive
321;1;1;1;2;1;2;2;2;1;2;1;1;2;2;1;2;2;2;2;1;2;2;2;2;2;1;1;2;1;2;1;1;1;2;1;2;Central Neuropathic
322;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;2;1;1;1;2;1;1;1;2;1;1;2;2;1;1;Nociceptive
323;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
324;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
325;1;2;2;1;2;1;1;2;2;1;2;2;1;1;1;1;2;2;2;2;1;1;1;1;1;2;2;1;2;2;1;1;1;2;2;1;Nociceptive
326;1;1;1;2;1;2;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;2;2;2;2;2;1;1;1;1;2;1;2;1;2;2;Central Neuropathic
327;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;2;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;2;2;1;1;Nociceptive
328;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
329;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;2;1;1;1;2;1;1;2;2;1;1;1;2;1;1;Nociceptive
330;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
331;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
332;1;2;1;1;2;1;1;2;2;1;2;1;1;1;2;1;2;2;2;1;2;1;2;2;1;2;1;1;2;1;2;1;1;2;1;2;Nociceptive
333;1;2;1;1;2;1;1;2;1;1;2;1;1;1;2;1;1;1;1;1;2;2;1;2;1;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
334;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
335;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;NA;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
336;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
337;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;2;1;1;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
338;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
339;1;1;1;2;1;2;1;2;1;1;1;1;2;2;2;2;1;2;2;1;2;2;2;2;2;1;1;2;1;1;2;2;2;2;1;2;Central Neuropathic
340;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
341;1;2;1;1;2;1;1;2;1;1;2;1;1;1;2;1;1;2;2;1;2;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
342;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
343;1;2;2;1;2;1;2;2;2;1;2;2;1;1;1;1;2;2;2;1;1;1;1;1;1;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
344;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;2;1;1;1;1;1;Nociceptive
345;1;2;1;1;1;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
346;1;2;1;1;2;1;2;2;2;1;2;2;1;1;1;1;1;1;2;1;2;1;2;1;1;2;2;1;1;2;1;1;1;1;2;2;Nociceptive
347;1;1;1;2;2;1;2;2;2;1;1;1;2;1;1;1;1;2;NA;1;2;1;2;1;2;1;1;2;1;2;2;1;1;1;1;2;Central Neuropathic
348;1;2;1;1;2;2;2;2;1;1;2;1;1;1;1;2;1;2;2;1;1;1;1;2;2;2;1;1;1;2;2;1;1;1;1;2;Central Neuropathic
349;1;2;2;1;2;1;2;2;2;1;2;2;1;1;1;1;2;2;1;1;2;1;1;1;1;2;2;1;2;2;1;1;1;1;2;1;Central Neuropathic
350;1;1;2;1;2;1;2;2;2;1;2;2;1;1;1;1;1;2;2;1;1;1;1;1;1;2;2;1;1;2;1;1;1;1;2;1;Nociceptive
351;1;2;2;1;2;1;2;2;2;1;2;2;1;1;1;1;1;2;2;1;2;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
352;1;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;2;1;1;2;1;2;1;2;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
353;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
354;1;1;1;2;2;1;1;2;1;1;2;1;1;1;1;1;2;2;2;1;2;1;1;1;1;2;1;1;1;2;1;1;2;2;1;2;Nociceptive
355;1;1;1;2;1;2;2;1;1;2;1;1;2;1;1;2;2;2;1;1;2;1;1;1;1;1;1;2;1;2;2;1;2;2;2;2;Central Neuropathic
356;1;2;1;1;2;1;2;2;1;1;2;1;1;2;1;1;1;2;2;1;2;2;2;1;1;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
357;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;1;2;1;1;1;2;1;1;2;2;1;1;Nociceptive
358;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;1;1;1;1;1;2;1;1;1;2;2;1;2;2;1;1;Nociceptive
359;1;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;2;1;2;2;1;1;1;1;2;2;2;1;2;2;1;1;1;1;2;1;Nociceptive
360;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;1;2;1;1;2;1;1;1;1;1;1;1;1;2;1;Nociceptive
361;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;2;1;2;1;2;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
362;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
363;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
364;1;2;2;1;2;1;2;2;2;1;2;2;1;1;1;2;2;2;1;2;1;1;1;2;2;2;2;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
365;1;1;2;2;2;1;2;1;1;2;1;1;2;2;1;2;2;2;1;1;2;2;2;2;2;1;1;2;1;2;1;1;2;2;2;2;Central Neuropathic
366;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;NA;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
367;1;1;1;2;2;1;2;1;1;2;1;1;2;2;2;2;2;2;1;1;2;2;2;2;1;1;1;2;1;1;2;2;2;2;2;2;Central Neuropathic
368;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;1;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
369;1;2;1;1;1;2;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;2;1;Nociceptive
370;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
371;1;1;2;2;2;1;2;1;2;1;1;2;2;2;1;2;2;1;1;1;2;2;2;2;2;1;2;1;2;1;1;1;1;1;1;2;Central Neuropathic
372;1;2;2;1;2;1;1;2;1;1;2;2;1;1;1;1;1;1;1;1;2;1;1;1;1;2;2;1;1;2;1;1;1;1;1;1;Nociceptive
373;1;1;1;2;NA;2;1;1;1;2;1;1;2;1;1;2;2;2;1;1;2;1;2;2;2;1;2;2;1;1;2;1;2;1;1;2;Central Neuropathic
374;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;2;1;1;1;2;2;1;1;2;1;1;1;1;1;1;Nociceptive
375;1;2;1;1;2;1;1;2;2;1;2;1;1;2;1;1;2;2;1;1;1;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
376;1;2;2;1;2;1;1;2;2;1;1;2;1;1;1;1;1;1;2;2;1;1;1;1;1;2;2;1;1;1;1;1;1;1;1;1;Peripheral Neuropathic
377;1;2;2;1;2;1;1;1;2;1;2;1;1;1;1;1;2;2;1;1;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;1;Peripheral Neuropathic
378;1;1;1;2;1;2;1;2;1;1;1;1;2;1;2;2;1;2;1;1;2;1;2;2;2;1;1;2;1;1;2;1;1;1;1;2;Central Neuropathic
379;1;2;2;1;2;1;2;1;2;1;2;2;1;2;1;1;2;1;1;2;1;1;1;1;2;2;2;1;1;1;1;1;1;1;1;1;Peripheral Neuropathic
380;1;1;1;NA;1;1;2;1;1;2;1;1;2;2;2;1;1;1;1;1;2;1;1;1;1;1;1;1;1;1;2;1;2;1;1;1;Central Neuropathic
381;1;2;2;1;1;1;1;2;2;1;2;1;1;1;1;1;2;NA;2;1;2;1;1;1;1;2;1;1;2;1;1;1;1;1;1;1;Nociceptive
382;1;2;1;1;1;1;1;2;1;1;2;1;1;1;1;1;1;1;1;1;2;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
383;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;1;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
384;1;2;1;1;2;1;1;2;2;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
385;1;1;2;1;2;2;1;1;1;2;1;1;2;1;1;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;2;2;2;1;2;Central Neuropathic
386;1;2;2;1;1;2;2;1;2;1;1;2;2;2;1;2;2;2;1;1;2;1;2;2;2;1;2;1;2;2;1;1;2;1;1;2;Peripheral Neuropathic
387;1;2;2;1;2;1;1;2;2;1;2;2;1;1;1;1;2;1;2;1;2;1;1;1;1;2;2;1;2;2;1;1;1;1;1;1;Nociceptive
388;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
389;1;1;1;2;1;2;2;1;1;2;1;1;2;2;2;2;1;2;1;1;2;1;2;2;2;1;1;2;1;1;2;2;2;1;1;2;Central Neuropathic
390;1;2;2;1;2;1;2;1;2;1;2;2;1;2;1;2;2;2;1;1;2;1;1;1;1;2;2;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
391;1;2;1;1;1;2;1;2;1;1;1;1;2;2;1;2;1;1;1;1;2;1;2;2;1;1;1;2;1;2;1;2;2;2;1;2;Central Neuropathic
392;1;2;2;1;2;1;2;1;2;1;2;2;1;1;1;2;2;2;2;1;2;1;1;2;2;2;2;1;2;2;1;1;1;1;2;2;Peripheral Neuropathic
393;1;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
394;1;1;1;2;1;2;1;2;1;1;1;1;2;2;1;2;1;2;1;1;2;1;2;2;1;2;1;2;1;2;1;2;2;2;1;2;Central Neuropathic
395;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;2;1;1;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
396;2;2;2;1;2;1;2;1;2;1;2;2;1;1;1;2;2;1;1;2;1;1;1;2;1;2;2;1;1;1;1;1;1;1;1;1;Peripheral Neuropathic
397;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
398;1;2;2;1;2;1;2;1;2;1;2;2;1;2;2;2;2;2;1;1;2;1;2;2;2;2;2;1;2;2;1;2;2;1;2;2;Peripheral Neuropathic
399;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;1;2;2;1;1;1;1;1;1;1;1;1;1;Nociceptive
400;1;1;1;2;1;2;2;1;1;2;1;1;2;2;2;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;2;2;1;1;2;Central Neuropathic
401;1;2;2;1;1;2;2;1;2;1;1;2;1;2;1;1;2;2;1;2;1;1;2;2;1;2;2;1;2;2;1;1;1;1;1;2;Peripheral Neuropathic
402;1;2;1;1;1;2;1;2;1;1;2;1;1;1;1;2;1;2;1;1;1;1;2;1;2;2;1;1;1;2;1;2;1;1;1;2;Nociceptive
403;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
404;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
405;1;2;1;1;2;1;1;2;1;1;2;2;1;1;1;1;1;1;1;1;1;1;1;1;1;2;2;1;1;2;1;1;2;1;2;1;Peripheral Neuropathic
406;1;1;1;2;1;2;2;1;1;2;1;1;2;2;2;2;1;2;1;1;2;2;2;2;2;1;1;2;1;1;2;2;1;1;1;2;Central Neuropathic
407;1;1;2;2;1;2;2;2;1;1;1;1;2;2;1;2;1;2;1;1;2;2;2;2;1;1;1;2;1;1;2;2;1;1;1;2;Central Neuropathic
408;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;2;2;2;2;1;1;1;1;1;2;2;1;1;2;1;1;1;1;2;1;Peripheral Neuropathic
409;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
410;2;2;1;1;2;1;2;2;1;1;2;1;1;1;1;2;1;2;1;2;1;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
411;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
412;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;2;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
413;1;1;1;2;1;2;1;1;1;2;1;2;1;1;2;2;2;2;1;1;2;1;1;1;1;1;2;2;1;1;2;2;2;1;2;1;Central Neuropathic
414;1;1;1;2;2;2;2;1;1;2;1;1;2;NA;1;2;1;1;1;1;2;2;2;2;2;1;1;2;1;1;2;2;2;2;2;2;Central Neuropathic
415;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;NA;1;1;2;1;1;NA;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
416;2;1;1;2;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
417;1;2;1;1;1;1;2;2;2;1;2;2;1;2;1;1;2;1;1;1;2;1;1;1;2;2;2;1;1;2;1;1;2;1;2;1;Peripheral Neuropathic
418;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
419;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
420;2;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;1;1;1;2;1;1;1;1;1;2;2;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
421;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
422;1;2;2;1;1;2;2;2;2;1;2;2;1;2;2;2;2;1;1;1;1;1;1;2;2;2;2;1;1;2;1;1;1;1;2;1;Peripheral Neuropathic
423;2;NA;2;NA;2;2;2;1;2;1;2;1;1;2;2;1;2;2;1;1;NA;1;2;2;1;1;1;2;1;2;1;1;1;1;1;1;Central Neuropathic
424;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
425;1;1;2;1;1;2;2;1;2;1;2;2;1;1;2;1;2;2;1;1;1;1;1;2;1;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
426;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;2;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
427;1;2;1;1;1;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
428;1;1;2;2;2;1;2;1;2;1;2;2;1;1;1;2;2;2;2;1;2;1;1;2;2;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
429;1;1;2;2;1;2;2;1;2;1;1;1;2;1;2;2;2;2;2;1;2;1;2;2;1;1;1;2;1;1;2;1;1;1;1;2;Central Neuropathic
430;1;2;1;1;2;1;1;2;1;1;2;2;1;1;1;1;1;2;2;2;1;1;1;1;2;2;1;1;1;2;1;2;2;1;1;1;Nociceptive
431;1;2;1;1;1;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;1;1;1;2;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
432;1;1;2;1;1;1;1;1;2;1;2;1;1;1;1;1;2;1;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Peripheral Neuropathic
433;1;2;2;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;2;1;1;1;1;1;2;2;1;1;2;1;1;1;2;2;1;Nociceptive
434;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;2;1;2;2;1;1;1;1;1;2;2;1;2;2;1;1;1;1;1;1;Peripheral Neuropathic
435;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
436;1;1;1;2;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;2;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
437;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
438;1;1;1;2;1;2;1;1;1;2;1;1;2;2;1;2;1;1;2;1;2;2;2;2;2;1;1;2;1;1;2;1;2;2;1;2;Central Neuropathic
439;1;1;1;2;2;1;2;2;1;1;2;2;1;1;1;1;2;NA;2;1;2;1;2;2;1;2;2;1;1;2;1;1;1;2;2;2;Central Neuropathic
440;2;2;1;1;1;2;1;2;1;1;2;1;1;1;1;2;1;1;1;1;2;1;1;2;2;2;1;1;1;2;1;1;1;2;1;1;Nociceptive
441;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;2;2;2;1;2;2;1;1;1;2;2;1;2;2;1;1;1;1;2;1;Peripheral Neuropathic
442;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;2;1;1;2;2;1;1;Nociceptive
443;2;2;2;1;2;1;1;1;2;1;2;2;1;1;1;1;2;1;2;2;1;1;1;1;1;2;2;1;2;2;1;1;1;2;2;1;Peripheral Neuropathic
444;1;1;1;2;2;1;1;2;1;1;2;1;1;1;1;1;1;1;NA;1;2;1;1;1;1;2;1;1;1;2;1;2;1;2;1;1;Nociceptive
445;1;1;1;2;2;1;2;2;1;1;1;1;2;2;1;2;2;2;2;1;2;1;2;2;1;1;1;2;1;2;1;1;2;2;1;2;Nociceptive
446;1;1;1;2;2;1;1;2;1;1;2;1;1;1;1;1;1;1;NA;1;2;1;1;1;1;1;1;1;1;2;1;1;1;2;1;1;Nociceptive
447;1;2;2;1;2;1;1;1;2;1;2;2;1;1;1;2;2;2;2;1;2;1;1;1;2;2;2;1;2;2;1;1;2;2;2;1;Peripheral Neuropathic
448;1;1;1;2;2;1;1;1;1;2;1;1;2;2;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;2;1;1;2;1;1;1;Nociceptive
449;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;2;2;1;2;1;1;1;1;1;1;1;1;2;1;1;1;1;1;1;Nociceptive
450;1;1;1;2;1;2;2;2;1;1;1;1;2;1;1;1;1;1;NA;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
451;1;1;1;2;2;1;2;1;1;2;1;1;2;2;1;1;1;1;NA;1;2;2;2;1;1;1;1;2;1;1;2;2;2;2;1;2;Central Neuropathic
452;1;1;1;2;2;1;1;2;1;1;2;1;1;1;1;2;1;2;2;1;2;1;2;2;1;1;1;2;1;2;1;1;2;2;1;2;Nociceptive
453;1;1;2;2;2;1;2;1;2;1;1;1;2;2;1;1;2;2;NA;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Peripheral Neuropathic
454;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;1;1;1;2;1;1;1;2;1;1;1;1;2;1;Nociceptive
455;1;2;1;1;2;1;1;2;1;1;2;1;1;2;1;1;1;1;2;1;1;2;1;1;1;2;1;1;1;2;1;1;1;2;1;1;Nociceptive
456;1;2;1;1;1;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;2;1;1;Nociceptive
457;1;2;1;1;2;1;1;2;2;1;2;2;1;1;1;1;1;1;2;2;1;1;1;1;1;2;2;1;1;2;1;1;1;1;2;1;Nociceptive
458;2;2;1;1;2;1;2;2;1;1;2;2;1;1;1;1;1;1;1;2;1;1;1;1;2;2;2;1;1;2;1;1;1;2;2;1;Nociceptive
459;1;2;1;1;2;1;2;2;1;1;2;2;1;2;1;1;1;1;1;1;2;2;2;2;1;2;2;1;1;2;1;1;2;2;2;2;Nociceptive
460;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;1;2;1;2;2;2;2;2;1;1;2;1;1;2;2;1;2;Nociceptive
461;1;2;1;1;2;1;2;2;1;1;2;1;1;1;1;2;1;1;1;1;2;2;2;1;2;2;1;1;1;2;1;1;1;1;1;2;Nociceptive
462;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;1;1;2;2;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
463;2;2;1;1;2;1;2;2;1;1;2;1;1;1;1;1;1;1;2;NA;1;1;1;1;1;2;1;1;1;2;1;1;1;1;1;1;Nociceptive
464;2;2;1;1;2;1;1;2;1;1;2;1;1;1;1;1;2;1;NA;NA;1;1;1;1;2;2;1;1;1;2;1;1;1;1;1;1;Nociceptive

